End-to-End Answer Chunk Extraction and Ranking for Reading Comprehension

This paper proposes dynamic chunk reader (DCR), an end-to-end neural reading comprehension (RC) model that is able to extract and rank a set of answer candidates from a given document to answer questions. DCR is able to predict answers of variable lengths, whereas previous neural RC models primarily focused on predicting single tokens or entities. DCR encodes a document and an input question with recurrent neural networks, and then applies a word-by-word attention mechanism to acquire question-aware representations for the document, followed by the generation of chunk representations and a ranking module to propose the top-ranked chunk as the answer. Experimental results show that DCR achieves state-of-the-art exact match and F1 scores on the SQuAD dataset.

==> Shell-Script.txt <==
Shell Script

Christian Fritz has created a shell script that will gather together a LaTeX Source package of a paper. Use of this shell script is *not* required, but some authors may find it useful.

For the latest version of the script, go to https://gist.github.com/chfritz/5447483


